Optimization and Interpretability of Graph Attention Networks for Small Sparse Graph Structures in Automotive Applications

For automotive applications, the Graph Attention Network (GAT) is a prominently used architecture to include relational information of a traffic scenario during feature embedding. As shown in this work, however, one of the most popular GAT realizations, namely GATv2, has potential pitfalls that hinder an optimal parameter learning. Especially for small and sparse graph structures a proper optimization is problematic. To surpass limitations, this work proposes architectural modifications of GATv2. In controlled experiments, it is shown that the proposed model adaptions improve prediction performance in a node-level regression task and make it more robust to parameter initialization. This work aims for a better understanding of the attention mechanism and analyzes its interpretability of identifying causal importance.

==> contentfiles/0GATn.csv <==
,idx,mse,tpr
0,0.0,0.1075796327573222,0.5022
1,1.0,0.1040313310635305,0.509
2,2.0,0.1268311180636578,0.4929
3,3.0,0.0237829930683715,0.96545
4,4.0,0.0681940512509829,0.69125
5,5.0,0.0725967819992431,0.50355
6,6.0,0.1092376839224027,0.51175
7,7.0,0.0738466060888693,0.6945
8,8.0,0.1045742825173704,0.50565
9,9.0,0.0239713132370642,0.95045
10,10.0,0.026897022042734,0.9503
11,11.0,0.0625039094089215,0.8718
12,12.0,0.112415548919707,0.49355
13,13.0,0.122148624825916,0.49405
14,14.0,0.1076564305596615,0.51145
15,15.0,0.0962438235669758,0.4959
16,16.0,0.1038547115478743,0.5003
17,17.0,0.1217314373973601,0.49385
18,18.0,0.1034077768000493,0.49225
19,19.0,0.027433969732816,0.9501
20,20.0,0.1102024311080613,0.50395
21,21.0,0.111777428378368,0.49215
22,22.0,0.0967534807317127,0.5035
23,23.0,0.1042708505998164,0.4977
24,24.0,0.1040276173378907,0.49975
25,25.0,0.1073255990977594,0.4978
26,26.0,0.1037461913564101,0.509
27,27.0,0.1047315595597647,0.4929
28,28.0,0.1011042693434927,0.51275
29,29.0,0.0961794344017195,0.5114
30,30.0,0.0296966938261561,0.942
31,31.0,0.0989918484782105,0.51175
32,32.0,0.0837258782587989,0.50565
33,33.0,0.0416112474453122,0.92565
34,34.0,0.0730493772859006,0.69355
35,35.0,0.1143237263659682,0.5063
36,36.0,0.1064081056313659,0.49865
37,37.0,0.1123853104761474,0.49355
38,38.0,0.0265846610921671,0.94765
39,39.0,0.1042614141641455,0.51145
40,40.0,0.1018135934220992,0.4959
41,41.0,0.1015902621241314,0.4997
42,42.0,0.113027065990444,0.49385
43,43.0,0.1029156020711449,0.49225
44,44.0,0.1012924272007857,0.5096
45,45.0,0.0743398757874678,0.50395
46,46.0,0.0212477665541033,0.9598
47,47.0,0.1020484222007868,0.5035
48,48.0,0.0266985212731568,0.955
49,49.0,0.0230779934930383,0.9604
50,50.0,0.1260384116996182,0.50915
51,51.0,0.0297404604739778,0.94315
52,52.0,0.1058209719651162,0.5045
53,53.0,0.1067817769865481,0.50535
54,54.0,0.1329086359163886,0.5041
55,55.0,0.0217372007707251,0.96665
56,56.0,0.1051544684076859,0.5075
57,57.0,0.1074734814822544,0.49025
58,58.0,0.1042244423060465,0.511
59,59.0,0.0342010413255293,0.94765
60,60.0,0.1015531485072384,0.50445
61,61.0,0.1089220561171838,0.4952
62,62.0,0.1111613325487582,0.5029
63,63.0,0.1081155599136627,0.4929
64,64.0,0.0783747454598719,0.8391
65,65.0,0.0545173169699755,0.8602
66,66.0,0.0272387694212737,0.942
67,67.0,0.0983457202916094,0.49305
68,68.0,0.1470663448239189,0.51035
69,69.0,0.0220533759380125,0.9659
70,70.0,0.1144127542863089,0.5042
71,71.0,0.129429676958101,0.49595
72,72.0,0.0319633829733982,0.9475
73,73.0,0.0190951962647876,0.9799
74,74.0,0.0260680909224072,0.96125
75,75.0,0.1119179881219764,0.50635
76,76.0,0.107737163043301,0.51035
77,77.0,0.1063241458866245,0.5078
78,78.0,0.1243391079140132,0.49965
79,79.0,0.1034892112363457,0.497
80,80.0,0.0357737905707145,0.9549
81,81.0,0.1228162931436818,0.4937
82,82.0,0.1042269673170902,0.5078
83,83.0,0.1027164234069048,0.4895
84,84.0,0.0318423669173091,0.9317
85,85.0,0.1063104280392991,0.50315
86,86.0,0.0441609232978187,0.9372
87,87.0,0.0794459098704383,0.8535
88,88.0,0.1022711224509326,0.49315
89,89.0,0.02370003774993,0.95775
90,90.0,0.1364605931146562,0.50805
91,91.0,0.1306395977397454,0.50295
92,92.0,0.1021796304619169,0.4924
93,93.0,0.1634818811616315,0.48845
94,94.0,0.1028654820574168,0.4906
95,95.0,0.1006499647188775,0.5035
96,96.0,0.0287230587061963,0.9351
97,97.0,0.1108432751217339,0.51055
98,98.0,0.0277937705447669,0.9638
99,99.0,0.1051845597164507,0.50215


==> contentfiles/0GATnsftp.csv <==
,idx,mse,tpr
0,0.0,0.0770983222592315,0.70455
1,1.0,0.0468002211797418,0.8281
2,2.0,0.0380310519772311,0.9148
3,3.0,0.0342332124390155,0.9201
4,4.0,0.027920483204156,0.94085
5,5.0,0.0670098948076932,0.7018
6,6.0,0.080710809736428,0.7065
7,7.0,0.0198666030889418,0.95885
8,8.0,0.0366105956336272,0.88795
9,9.0,0.0792257093271018,0.503
10,10.0,0.0187244102619136,0.9458
11,11.0,0.0552211084840516,0.8587
12,12.0,0.0321992630085176,0.91445
13,13.0,0.0177853091571159,0.97115
14,14.0,0.0665487226311692,0.69755
15,15.0,0.0382452866015036,0.88975
16,16.0,0.0269473258595582,0.9143
17,17.0,0.0737277016437336,0.5654
18,18.0,0.0208048695739338,0.96615
19,19.0,0.0234284147447224,0.9556
20,20.0,0.0264178382465746,0.92865
21,21.0,0.0359267321458521,0.8893
22,22.0,0.0315735587981888,0.9083
23,23.0,0.0803468234200831,0.49695
24,24.0,0.0166710537691227,0.964
25,25.0,0.0210666174881729,0.97575
26,26.0,0.0262732965115202,0.94875
27,27.0,0.0496083491278807,0.86625
28,28.0,0.0700690711553698,0.7108
29,29.0,0.0654590352045717,0.707
30,30.0,0.0235542871955726,0.95325
31,31.0,0.0905051630230001,0.51175
32,32.0,0.0224668085896017,0.93055
33,33.0,0.0417062895551099,0.89235
34,34.0,0.0300641312885014,0.91665
35,35.0,0.0210015520248859,0.9749
36,36.0,0.0238105029140759,0.9673
37,37.0,0.0339262014054916,0.89985
38,38.0,0.0182088644620553,0.97055
39,39.0,0.0336469005093422,0.90905
40,40.0,0.0394070762311739,0.8938
41,41.0,0.0376177540233253,0.8744
42,42.0,0.0654803573758816,0.9068
43,43.0,0.0388123123221297,0.86795
44,44.0,0.0306433091967442,0.91155
45,45.0,0.0201820837144123,0.9788
46,46.0,0.0617137069748942,0.8343
47,47.0,0.0731379687845801,0.5967
48,48.0,0.0357065267810633,0.9328
49,49.0,0.0269564712042725,0.93765
50,50.0,0.0385953140958172,0.91785
51,51.0,0.0766735930619744,0.5065
52,52.0,0.0325390642065625,0.94255
53,53.0,0.0192448272752004,0.9675
54,54.0,0.1198666621105078,0.70115
55,55.0,0.0207987705257647,0.9658
56,56.0,0.1008144958357204,0.5075
57,57.0,0.0352733977282951,0.96055
58,58.0,0.0462687696023638,0.84315
59,59.0,0.039144484321912,0.9289
60,60.0,0.0224135348289939,0.9392
61,61.0,0.0749204857941916,0.70085
62,62.0,0.054324228660384,0.8535
63,63.0,0.076889636986269,0.59355
64,64.0,0.0410526718654934,0.90555
65,65.0,0.0478491981212642,0.8201
66,66.0,0.0270536355340216,0.9559
67,67.0,0.0258513126949097,0.9196
68,68.0,0.0505174094620736,0.85295
69,69.0,0.033296741226563,0.891
70,70.0,0.0599117869138834,0.9059
71,71.0,0.0703471723834243,0.8502
72,72.0,0.0170511580529206,0.97335
73,73.0,0.0234257821873492,0.9527
74,74.0,0.0272710284139893,0.93735
75,75.0,0.0844973102372043,0.70365
76,76.0,0.0172675672235706,0.96885
77,77.0,0.0654151804253056,0.69975
78,78.0,0.0394576333592091,0.89135
79,79.0,0.0578531772634816,0.84755
80,80.0,0.0628540737854239,0.83545
81,81.0,0.0164372977768675,0.97015
82,82.0,0.029544425504425,0.9251
83,83.0,0.0520446363813274,0.8432
84,84.0,0.0269505212285876,0.94295
85,85.0,0.0741491624354633,0.53255
86,86.0,0.0442944111784662,0.95095
87,87.0,0.0194458044954222,0.96735
88,88.0,0.022820009301022,0.9568
89,89.0,0.0404487556671355,0.85695
90,90.0,0.0267459426902311,0.97365
91,91.0,0.0170781688659648,0.97645
92,92.0,0.0909332145116843,0.5076
93,93.0,0.1042571539912957,0.69785
94,94.0,0.0899863607407439,0.5094
95,95.0,0.0671315618117183,0.7045
96,96.0,0.0197785005961998,0.9589
97,97.0,0.0744533286090636,0.6647
98,98.0,0.0389034344450092,0.9131
99,99.0,0.0432706740018051,0.8931


==> contentfiles/0GATv2.csv <==
,idx,mse,tpr
0,0.0,0.13425714215847,0.5022
1,1.0,0.0834057186512275,0.8913
2,2.0,0.1158236657820187,0.5433
3,3.0,0.1272912448021861,0.48725
4,4.0,0.1054313662877088,0.29185
5,5.0,0.1387086053980354,0.49645
6,6.0,0.1128603645335216,0.5233
7,7.0,0.1080864450044372,0.188
8,8.0,0.1029723170559814,0.84095
9,9.0,0.0982641787828056,0.497
10,10.0,0.1356935045823147,0.4937
11,11.0,0.1130618840346433,0.79755
12,12.0,0.132192504662024,0.2987
13,13.0,0.104672675988634,0.9054
14,14.0,0.1093022949983135,0.62435
15,15.0,0.0945333558545934,0.5404
16,16.0,0.0889025554378637,0.8765
17,17.0,0.0961006626015553,0.8784
18,18.0,0.1067949899920691,0.48545
19,19.0,0.0925962539626632,0.5395
20,20.0,0.0962529714993253,0.89195
21,21.0,0.1320705744892803,0.49215
22,22.0,0.1236437038630036,0.44115
23,23.0,0.1117083563942536,0.4977
24,24.0,0.1097713058423243,0.4661
25,25.0,0.1310972645486714,0.5022
26,26.0,0.0845480710714544,0.47975
27,27.0,0.168118630494397,0.0
28,28.0,0.1110671409265584,0.488
29,29.0,0.1272194801804105,0.4886
30,30.0,0.1057738483234012,0.71655
31,31.0,0.1023337654570935,0.4639
32,32.0,0.1367141277506874,0.49435
33,33.0,0.1105136072403901,0.23535
34,34.0,0.1060145665307623,0.5216
35,35.0,0.1243581641939401,0.5277
36,36.0,0.1115143900448022,0.80385
37,37.0,0.116377653574765,0.48845
38,38.0,0.1530898449904539,0.49405
39,39.0,0.11264236531495,0.47735
40,40.0,0.1005239605540303,0.8197
41,41.0,0.1323446147550346,0.5003
42,42.0,0.1320664007750588,0.49385
43,43.0,0.1286734177783072,0.49225
44,44.0,0.1232447793114573,0.3295
45,45.0,0.1193236576586677,0.5448
46,46.0,0.1075990802676438,0.4868
47,47.0,0.1051924345645283,0.57905
48,48.0,0.1069569447056112,0.49295
49,49.0,0.1175270478424634,0.2
50,50.0,0.1762660156220109,0.49085
51,51.0,0.1043506833171879,0.6284
52,52.0,0.0910244028260836,0.8001
53,53.0,0.1278725123844235,0.49465
54,54.0,0.1557057449263279,0.4959
55,55.0,0.1373955234897197,0.4979
56,56.0,0.1284984136777305,0.4925
57,57.0,0.1278949699071784,0.49025
58,58.0,0.0856327084635162,0.90475
59,59.0,0.0969840791026823,0.8452
60,60.0,0.0905565898953211,0.8857
61,61.0,0.1299227900039981,0.4952
62,62.0,0.1073943007124863,0.5144
63,63.0,0.1095184601550728,0.48335
64,64.0,0.1281958185426002,0.4933
65,65.0,0.0852936036486131,0.50075
66,66.0,0.1243961976998584,0.49685
67,67.0,0.0981131989717862,0.85775
68,68.0,0.1424126708663334,0.48965
69,69.0,0.1274747683679021,0.49125
70,70.0,0.1398715848743423,0.4958
71,71.0,0.1557555473954371,0.49595
72,72.0,0.146304055034672,0.4984
73,73.0,0.1151968169812163,0.48725
74,74.0,0.1266144538382071,0.49565
75,75.0,0.1229750469710858,0.4055
76,76.0,0.1034723105825106,0.51365
77,77.0,0.1001526438410428,0.8503
78,78.0,0.1447818491878569,0.50035
79,79.0,0.1291488914507287,0.497
80,80.0,0.1296945561422246,0.49745
81,81.0,0.0814030439304158,0.49695
82,82.0,0.133605328862806,0.4922
83,83.0,0.0822589116093147,0.88525
84,84.0,0.0839223641188457,0.85865
85,85.0,0.104234655641332,0.47715
86,86.0,0.1027724172572626,0.5036
87,87.0,0.0810158032313901,0.86685
88,88.0,0.1078843516274815,0.49675
89,89.0,0.129657966515857,0.49815
90,90.0,0.0983759521252151,0.8435
91,91.0,0.1231136350102583,0.51965
92,92.0,0.1306991652701816,0.4924
93,93.0,0.0892095475282518,0.478
94,94.0,0.10302897400708,0.4881
95,95.0,0.0989041867895084,0.5217
96,96.0,0.0844610523285818,0.55215
97,97.0,0.0958231022495409,0.48945
98,98.0,0.1327164574711737,0.48735
99,99.0,0.137515614940065,0.49785


==> contentfiles/0GATwi.csv <==
,idx,mse,tpr
0,0.0,0.0352269505420876,0.9329
1,1.0,0.1047205846298908,0.509
2,2.0,0.1152092870240605,0.66105
3,3.0,0.0220975920285,0.97005
4,4.0,0.1014799939300156,0.5114
5,5.0,0.0744253303561882,0.50355
6,6.0,0.0337101498588638,0.96085
7,7.0,0.1040620287167152,0.50565
8,8.0,0.0978258406932699,0.50565
9,9.0,0.0404849072746196,0.94025
10,10.0,0.1097786118869245,0.4937
11,11.0,0.0592017067097891,0.90595
12,12.0,0.1137540420891891,0.49355
13,13.0,0.0217627492213694,0.9695
14,14.0,0.0272048626591031,0.93085
15,15.0,0.0486005830497168,0.888
16,16.0,0.0392522693676939,0.92445
17,17.0,0.1219965260405276,0.49385
18,18.0,0.1031005240126845,0.49225
19,19.0,0.024849102258077,0.95345
20,20.0,0.0308880833489804,0.9271
21,21.0,0.1109202182634692,0.50785
22,22.0,0.0774139417440898,0.5035
23,23.0,0.0355236319012733,0.92495
24,24.0,0.0986374220200435,0.49975
25,25.0,0.0312505717462396,0.92915
26,26.0,0.0791628419930195,0.509
27,27.0,0.0336545661471786,0.94075
28,28.0,0.1040340790421984,0.51275
29,29.0,0.0731216484561278,0.69585
30,30.0,0.0763677267577743,0.67235
31,31.0,0.0252399976495389,0.96975
32,32.0,0.0315679713880478,0.94445
33,33.0,0.0442015314880175,0.9175
34,34.0,0.1135210153827448,0.503
35,35.0,0.0300597596801738,0.93765
36,36.0,0.0428426775951685,0.925
37,37.0,0.0840217712646361,0.6614
38,38.0,0.042428700531297,0.96185
39,39.0,0.0343855252336851,0.91505
40,40.0,0.0290871259233827,0.93355
41,41.0,0.0995352836538115,0.5003
42,42.0,0.1231873195841986,0.49385
43,43.0,0.0995779791267498,0.51785
44,44.0,0.0482546964143106,0.8968
45,45.0,0.1005504659600774,0.49605
46,46.0,0.1056868185016722,0.50785
47,47.0,0.1045210565940147,0.5035
48,48.0,0.0263014963172811,0.9652
49,49.0,0.0231597809838251,0.96345
50,50.0,0.1389717453473118,0.49085
51,51.0,0.0334586219686556,0.9352
52,52.0,0.0765621554037295,0.67485
53,53.0,0.0266896800382033,0.9409
54,54.0,0.1389288695926545,0.5041
55,55.0,0.1279649498885539,0.4979
56,56.0,0.1220269883732158,0.4925
57,57.0,0.0366138945193402,0.9112
58,58.0,0.1042167857460792,0.511
59,59.0,0.1021567939514311,0.50725
60,60.0,0.0950099762806681,0.50445
61,61.0,0.1041663191041219,0.4952
62,62.0,0.1179705750364322,0.5029
63,63.0,0.0285045906468533,0.93015
64,64.0,0.1036690240078386,0.4933
65,65.0,0.1044321830422551,0.508
66,66.0,0.0270506635174335,0.94455
67,67.0,0.1256699947223646,0.50695
68,68.0,0.1154530606436955,0.48965
69,69.0,0.1041419364400581,0.49125
70,70.0,0.0273410658488356,0.97215
71,71.0,0.0992725890861417,0.50405
72,72.0,0.0642922323966079,0.74815
73,73.0,0.0221092269988508,0.96985
74,74.0,0.1092067191719679,0.50435
75,75.0,0.107452344091082,0.50635
76,76.0,0.1066224817196523,0.48965
77,77.0,0.030673408475251,0.97205
78,78.0,0.1116841926753176,0.49965
79,79.0,0.0451207755984393,0.9356
80,80.0,0.0655372919089063,0.88775
81,81.0,0.1049659908575322,0.5063
82,82.0,0.0198609994585749,0.95525
83,83.0,0.0172696745185644,0.96135
84,84.0,0.1035751456565903,0.5045
85,85.0,0.1028050235152477,0.49685
86,86.0,0.04550554774657,0.9434
87,87.0,0.0301147806025823,0.9443
88,88.0,0.030825826202609,0.9734
89,89.0,0.0963455253379466,0.50185
90,90.0,0.0295036200583615,0.97005
91,91.0,0.0233824526332749,0.95455
92,92.0,0.1022589541155819,0.4924
93,93.0,0.0596406665842523,0.9588
94,94.0,0.0968771218622636,0.4906
95,95.0,0.1020458715616044,0.5035
96,96.0,0.029646179598492,0.9373
97,97.0,0.0300025112324205,0.9312
98,98.0,0.1302589521127956,0.48735
99,99.0,0.068028291914165,0.70325


==> contentfiles/0GATwisftp.csv <==
,idx,mse,tpr
0,0.0,0.0773368909007409,0.7013
1,1.0,0.0992390153756802,0.491
2,2.0,0.0398087550056079,0.9028
3,3.0,0.0220527036213104,0.9611
4,4.0,0.1016357106504479,0.5114
5,5.0,0.0681412194079538,0.69465
6,6.0,0.1113617585828441,0.48825
7,7.0,0.1040242840269664,0.50565
8,8.0,0.067399425111344,0.6993
9,9.0,0.0655685071095745,0.7245
10,10.0,0.109678417930417,0.4937
11,11.0,0.0666542195826356,0.87025
12,12.0,0.0744584242808088,0.6997
13,13.0,0.018782270885171,0.9701
14,14.0,0.0466197363429424,0.87415
15,15.0,0.0373116696797039,0.8895
16,16.0,0.0157761492583724,0.9558
17,17.0,0.102023698694552,0.51655
18,18.0,0.0219382438762596,0.95675
19,19.0,0.0219288946742684,0.96125
20,20.0,0.0334634105064229,0.9335
21,21.0,0.0248673513278969,0.9555
22,22.0,0.0335744106235975,0.90955
23,23.0,0.0391563741679489,0.91905
24,24.0,0.0289050978747551,0.906
25,25.0,0.0387467629787482,0.9222
26,26.0,0.0255093003245387,0.95625
27,27.0,0.036524646463998,0.9414
28,28.0,0.1101838176147395,0.48725
29,29.0,0.0208242066333483,0.94235
30,30.0,0.0230318531056121,0.9441
31,31.0,0.102987825438129,0.48825
32,32.0,0.0266334349563673,0.93885
33,33.0,0.0423886065063483,0.91795
34,34.0,0.1067588896542343,0.5503
35,35.0,0.02495121210389,0.96055
36,36.0,0.0217286723700514,0.9707
37,37.0,0.0194524811838447,0.95075
38,38.0,0.0213690712336921,0.96115
39,39.0,0.0267548705663094,0.90895
40,40.0,0.0406722061485378,0.88275
41,41.0,0.0336946942614092,0.93765
42,42.0,0.1123354721616011,0.49385
43,43.0,0.0512294848080156,0.85175
44,44.0,0.0260149586885703,0.9446
45,45.0,0.0655715763711851,0.6998
46,46.0,0.0719082987252362,0.70025
47,47.0,0.0743177007113348,0.6982
48,48.0,0.0351453852834195,0.95795
49,49.0,0.027822465318154,0.93365
50,50.0,0.1389659086515955,0.49085
51,51.0,0.0408783773043807,0.86865
52,52.0,0.0265499209447594,0.972
53,53.0,0.0237100682339845,0.94875
54,54.0,0.104787215740666,0.71105
55,55.0,0.1169994143162751,0.4979
56,56.0,0.1220338995726937,0.4925
57,57.0,0.0351135906413714,0.8993
58,58.0,0.0699529526939772,0.7066
59,59.0,0.0336563220923466,0.93875
60,60.0,0.0715805343454357,0.69805
61,61.0,0.0847577058205372,0.70215
62,62.0,0.0704246148381319,0.7343
63,63.0,0.0777126978375687,0.4929
64,64.0,0.0655316626424028,0.7056
65,65.0,0.0686483983116167,0.70925
66,66.0,0.0284846802692967,0.9344
67,67.0,0.1251329709923133,0.50695
68,68.0,0.1154260362343625,0.48965
69,69.0,0.0666470285838638,0.7045
70,70.0,0.2082180126705512,0.64305
71,71.0,0.0578768227339788,0.84345
72,72.0,0.0298427004845088,0.96445
73,73.0,0.0375815499399083,0.9072
74,74.0,0.019962107908906,0.9492
75,75.0,0.0992063498265992,0.70205
76,76.0,0.1524296181748029,0.48965
77,77.0,0.0377021004575884,0.9031
78,78.0,0.136236412224637,0.49965
79,79.0,0.0361337309937001,0.94735
80,80.0,0.0444078328432957,0.94075
81,81.0,0.0321015781632354,0.9039
82,82.0,0.0407884363557651,0.92835
83,83.0,0.0206282216005387,0.9306
84,84.0,0.0746808661889859,0.58435
85,85.0,0.0727803519078557,0.7288
86,86.0,0.0429960174637708,0.95905
87,87.0,0.0465301544736106,0.8887
88,88.0,0.0472061810200331,0.93015
89,89.0,0.0254418601721292,0.95885
90,90.0,0.0331038429232504,0.9449
91,91.0,0.0265441232840112,0.93145
92,92.0,0.0245063557172419,0.96845
93,93.0,0.0743363355045948,0.88835
94,94.0,0.0759907935804271,0.68285
95,95.0,0.0751959487842598,0.4965
96,96.0,0.0202159937022686,0.95015
97,97.0,0.0443427760187583,0.84135
98,98.0,0.0249101616021419,0.96465
99,99.0,0.0737014902992105,0.7543

